Confirmation of a ring structure in the disk around MP Mus (PDS 66) with ALMA Band 7 observations

Young stellar objects (YSOs) are surrounded by protoplanetary disks, which are the birthplace of young planets. Ring and gap structures are observed among evolved protoplanetary disks, often interpreted as a consequence of planet formation. The pre-Main Sequence (pre-MS) star MP Mus hosts one of the few known examples of protoplanetary disks within ~100 pc. Previously, a disk ring structure, with a radius of 80-85 au, was detected in scattered light via near-infrared coronographic/polarimetric imaging. This ring structure may be indicative of the disk clearing process. Although such ring structures were not seen in the ALMA Band 6 images, some features were detected at $\sim$50 au. In this paper, we analyzed new ALMA Band 7 observations of MP Mus in order to investigate the details of its disk substructures. By subtracting the continuum profile generated from Band 7 data, we discovered a ring structure in the Band 7 dust continuum image at $\sim$50 au. We calculated the overall dust mass as $28.4\pm2.8 M_{\oplus}$ at 0.89 mm and $26.3\pm2.6 M_{\oplus}$ at 1.3 mm and the millimeter spectral index $\alpha_{0.89-1.3mm} \sim 2.2 \pm 0.3$ between 0.89 mm and 1.3 mm. Moreover, we display the spatial distribution of the spectral index ($\alpha_{mm}$), estimating values ranging from 1.3 at the inner disk to 4.0 at a large radius. Additionally, we observed an extended gas disk up to $\sim$120 au, in contrast with a compact continuum millimeter extent of $\sim$60 au. We conclude that there are strong indicators for an active radial drift process within the disk. However, we cannot discard the possibility of a dust evolution process and a grain growth process as responsible for the outer disk structures observed in the ALMA continuum imaging.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
